Large-Scale Gravitational Lens Modeling with Bayesian Neural Networks for Accurate and Precise Inference of the Hubble Constant

We investigate the use of approximate Bayesian neural networks (BNNs) in modeling hundreds of time-delay gravitational lenses for Hubble constant ($H_0$) determination. Our BNN was trained on synthetic HST-quality images of strongly lensed active galactic nuclei (AGN) with lens galaxy light included. The BNN can accurately characterize the posterior PDFs of model parameters governing the elliptical power-law mass profile in an external shear field. We then propagate the BNN-inferred posterior PDFs into ensemble $H_0$ inference, using simulated time delay measurements from a plausible dedicated monitoring campaign. Assuming well-measured time delays and a reasonable set of priors on the environment of the lens, we achieve a median precision of $9.3$\% per lens in the inferred $H_0$. A simple combination of 200 test-set lenses results in a precision of 0.5 $\textrm{km s}^{-1} \textrm{ Mpc}^{-1}$ ($0.7\%$), with no detectable bias in this $H_0$ recovery test. The computation time for the entire pipeline -- including the training set generation, BNN training, and $H_0$ inference -- translates to 9 minutes per lens on average for 200 lenses and converges to 6 minutes per lens as the sample size is increased. Being fully automated and efficient, our pipeline is a promising tool for exploring ensemble-level systematics in lens modeling for $H_0$ inference.

==> authors.csv <==
# ======================================================================
# authors.csv
#
# While we wait for the LSST DESC publications system to generate files
# like this from its database, we'll need to edit authors.csv by hand.
# Below are some example entries.
#
# Notes:
#   - If someone has two affiliations, they get two rows, and the last
#     row is is used for their contribution.
#   - Try to make your one-sentence contribution statement as
#     informative as possible, so that it's clear who did what.
#   - The contribution statement is a _summary of your impact on the
#     project_, not a _timecard_. So, if you spent 90% of your time
#     debugging, but 10% of your time designing and implementing the
#     framework that then needed debugging, your statement should
#     emphasize the design and implementation rather than the debugging.
#   - BUG: mkauthlist cannot deal with empty rows, so please avoid them!
#   - BUG: contributions are re-formatted by mkauthlist into Title case,
#     removing all other capitalizations. Sorry about this!
#
# Example rows for you to adapt:
#
# Drlica-Wagner,Alex,A.~Drlica-Wagner,Contact,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA","Developed algorithms for switching between document styles and generating author lists, implemented and tested software.",kadrlica@fnal.gov
# Marshall,Phil,P.~Marshall,Contributor,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA","Initiated and led project.",dr.phil.marshall@gmail.com
# Marshall,Phil,P.~Marshall,Contributor,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA","Initiated and led project, designed templates, tested system.",dr.phil.marshall@gmail.com
# Digel,Seth,S.~Digel,Builder,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA","Advised on LSST DESC publication system requirements.",digel@stanford.edu
# Digel,Seth,S.~Digel,Builder,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA","Advised on LSST DESC publication system requirements.",digel@stanford.edu
#
# ======================================================================
Lastname,Firstname,Authorname,AuthorType,Affiliation,Contribution,Email
"Author", "Ann","A.~N.~Author",Contact,"Affiliation","Contribution","ann.author@dev.null"


==> desc-tex/requirements.txt <==
bibtexparser

